Error Rate Analysis for Coded Multicarrier Systems over Quasi-Static Fading Channels

This paper presents two methods for approximating the performance of coded multicarrier systems operating over frequency-selective, quasi-static fading channels with non-ideal interleaving. The first method is based on approximating the performance of the system over each realization of the channel, and is suitable for obtaining the outage performance of this type of system. The second method is based on knowledge of the correlation matrix of the frequency-domain channel gains and can be used to directly obtain the average performance. Both of the methods are applicable for convolutionally-coded interleaved systems employing Quadrature Amplitude Modulation (QAM). As examples, both methods are used to study the performance of the Multiband Orthogonal Frequency Division Multiplexing (OFDM) proposal for high data-rate Ultra-Wideband (UWB) communication.

==> figures/avg_different_100channels_16qam_r1by2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{avg_different_100channels_16qam_r1by2.pstex}%
\end{picture}%
\setlength{\unitlength}{2072sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7878,6373)(2530,-7649)
\put(5401,-7576){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\SNRdB \quad \longrightarrow$}%
}}}}
\put(2701,-4696){\rotatebox{90.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}BER $\quad\longrightarrow$}%
}}}}}
\end{picture}%


==> figures/outage_different_100channels_16qam_r1by2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{outage_different_100channels_16qam_r1by2.pstex}%
\end{picture}%
\setlength{\unitlength}{2072sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7878,6373)(2530,-7649)
\put(5401,-7576){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\SNRdB \quad \longrightarrow$}%
}}}}
\put(2701,-4696){\rotatebox{90.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}BER $\quad\longrightarrow$}%
}}}}}
\end{picture}%

